Multi-task Supervised Learning via Cross-learning

In this paper we consider a problem known as multi-task learning, consisting of fitting a set of classifier or regression functions intended for solving different tasks. In our novel formulation, we couple the parameters of these functions, so that they learn in their task specific domains while staying close to each other. This facilitates cross-fertilization in which data collected across different domains help improving the learning performance at each other task. First, we present a simplified case in which the goal is to estimate the means of two Gaussian variables, for the purpose of gaining some insights on the advantage of the proposed cross-learning strategy. Then we provide a stochastic projected gradient algorithm to perform cross-learning over a generic loss function. If the number of parameters is large, then the projection step becomes computationally expensive. To avoid this situation, we derive a primal-dual algorithm that exploits the structure of the dual problem, achieving a formulation whose complexity only depends on the number of tasks. Preliminary numerical experiments for image classification by neural networks trained on a dataset divided in different domains corroborate that the cross-learned function outperforms both the task-specific and the consensus approaches.

==> fig/data/Agnostic_bar.dat <==
IndexArt,Art,IndexClipart,Clipart,IndexProduct,Product,IndexReal,RealWorld
4,186.61,3,39.20,2,26.98,1,54.82


==> fig/data/Consensus_bar.dat <==
IndexArt,Art,IndexClipart,Clipart,IndexProduct,Product,IndexReal,RealWorld
4,26.38,3,5.13,2,6.65,1,0.74


==> fig/data/Mean_Complete.dat <==
Epsilon,Mean,Variance,Std
1e-08,33.96923705979836,0.05671565446435302,0.23815048701263036
1e-07,35.81837526151266,0.6447834399320072,0.8029840844823807
1e-06,36.12115670979575,0.9278429463621097,0.9632460466371559
1e-05,35.89689733608468,0.7043628022802452,0.8392632496900154
0.0001,35.365874227089556,0.587675965194552,0.7666002642802519
0.001,35.55335827541236,0.3689708497756311,0.6074297076828158
0.01,35.67059441329507,0.730139694488634,0.8544821206371928
0.1,35.96430620652214,1.0500250266353617,1.024707288270832

==> fig/data/Mean_Complete_Dots.dat <==
Epsilon,Mean,Variance,Std
1e-07,35.81837526151266,0.6447834399320072,0.8029840844823807
1e-06,36.12115670979575,0.9278429463621097,0.9632460466371559
1e-05,35.89689733608468,0.7043628022802452,0.8392632496900154
0.0001,35.365874227089556,0.587675965194552,0.7666002642802519
0.001,35.55335827541236,0.3689708497756311,0.6074297076828158
0.01,35.67059441329507,0.730139694488634,0.8544821206371928

==> fig/data/Mean_Complete_Dots_Axis.dat <==
Epsilon,Mean,Variance,Std
1e-08,33.96923705979836,0.05671565446435302,0.23815048701263036
0.1,35.96430620652214,1.0500250266353617,1.024707288270832

==> fig/data/Mean_Line.dat <==
Epsilon,Mean,Variance,Std
1e-07,35.81837526151266,0.6447834399320072,0.8029840844823807
1e-06,36.12115670979575,0.9278429463621097,0.9632460466371559
1e-05,35.89689733608468,0.7043628022802452,0.8392632496900154
0.0001,35.365874227089556,0.587675965194552,0.7666002642802519
0.001,35.55335827541236,0.3689708497756311,0.6074297076828158
0.01,35.67059441329507,0.730139694488634,0.8544821206371928
0.1,35.96430620652214,1.0500250266353617,1.024707288270832

==> fig/data/Mean_Line_Agnostic.dat <==
Epsilon,Mean,Variance,Std
1e-08,24.441689873576998,0.1711819127383964,0.41374135971449166
0.1,24.441689873576998,0.1711819127383964,0.41374135971449166

==> fig/data/Mean_Line_Consensus.dat <==
Epsilon,Mean,Variance,Std
1e-08,33.96923705979836,0.05671565446435302,0.23815048701263036
1e-07,35.81837526151266,0.6447834399320072,0.8029840844823807

==> fig/data/Mean_Plot.dat <==
Epsilon,Mean,Variance,Std
0,33.96923705979836,0.05671565446435302,0.23815048701263036
0.1,35.96430620652214,1.0500250266353617,1.024707288270832
0.01,35.67059441329507,0.730139694488634,0.8544821206371928
0.001,35.55335827541236,0.3689708497756311,0.6074297076828158
0.0001,35.365874227089556,0.587675965194552,0.7666002642802519
1e-05,35.89689733608468,0.7043628022802452,0.8392632496900154
1e-06,36.12115670979575,0.9278429463621097,0.9632460466371559
1e-07,35.81837526151266,0.6447834399320072,0.8029840844823807
1,24.441689873576998,0.1711819127383964,0.41374135971449166


==> fig/data/NN_agnostic.dat <==
epsilon,art,clipart,product,real world
1e-06,10.2880658436214,39.63344788087056,45.04504504504504,22.93577981651376
1e-05,10.2880658436214,39.63344788087056,45.04504504504504,22.93577981651376
0.0001,10.2880658436214,39.63344788087056,45.04504504504504,22.93577981651376
0.001,10.2880658436214,39.63344788087056,45.04504504504504,22.93577981651376
0.01,10.2880658436214,39.63344788087056,45.04504504504504,22.93577981651376
0.1,10.2880658436214,39.63344788087056,45.04504504504504,22.93577981651376


==> fig/data/NN_consensus.dat <==
epsilon,art,clipart,product,real world
1e-05,19.958847736625515,39.74799541809851,44.369369369369366,31.192660550458715
0.0001,19.958847736625515,39.74799541809851,44.369369369369366,31.192660550458715
0.001,19.958847736625515,39.74799541809851,44.369369369369366,31.192660550458715
0.01,19.958847736625515,39.74799541809851,44.369369369369366,31.192660550458715
0.1,19.958847736625515,39.74799541809851,44.369369369369366,31.192660550458715


==> fig/data/NN_consensus_dot.dat <==
epsilon,art,clipart,product,real world
0.000001,19.958847736625515,39.74799541809851,44.369369369369366,31.192660550458715


==> fig/data/NN_consensus_line.dat <==
epsilon,art,clipart,product,real world
0.000001,19.958847736625515,39.74799541809851,44.369369369369366,31.192660550458715
1e-05,21.39917695473251,39.74799541809851,45.945945945945944,30.275229357798164


==> fig/data/NN_epsilons.dat <==
epsilon,art,clipart,product,real world
1e-05,21.39917695473251,39.74799541809851,45.945945945945944,30.275229357798164
0.0001,21.19341563786008,43.75715922107675,48.986486486486484,31.76605504587156
0.001,21.604938271604937,41.92439862542955,44.81981981981982,29.128440366972477
0.01,19.958847736625515,42.0389461626575,45.38288288288288,29.472477064220183
0.1,17.48971193415638,41.809851088201604,44.25675675675676,28.325688073394495


==> fig/data/NN_epsilons_dot.dat <==
epsilon,art,clipart,product,real world
0.1,17.48971193415638,41.809851088201604,44.25675675675676,28.325688073394495


==> fig/data/computed.csv <==
iteration,mean
0,1.5
0.01,1.4916
0.02,1.4832
0.03,1.4749
0.04,1.4667
0.05,1.4585
0.06,1.4503
0.07,1.4422
0.08,1.4342
0.09,1.4262
0.1,1.4182
0.11,1.4103
0.12,1.4025
0.13,1.3947
0.14,1.3869
0.15,1.3792
0.16,1.3716
0.17,1.364
0.18,1.3564
0.19,1.3489
0.2,1.3415
0.21,1.3341
0.22,1.3267
0.23,1.3194
0.24,1.3121
0.25,1.3049
0.26,1.2978
0.27,1.2907
0.28,1.2836
0.29,1.2766
0.3,1.2697
0.31,1.2628
0.32,1.2559
0.33,1.2491
0.34,1.2424
0.35,1.2357
0.36,1.229
0.37,1.2224
0.38,1.2159
0.39,1.2093
0.4,1.2029
0.41,1.1965
0.42,1.1901
0.43,1.1838
0.44,1.1776
0.45,1.1714
0.46,1.1652
0.47,1.1591
0.48,1.153
0.49,1.147
0.5,1.1411
0.51,1.1352
0.52,1.1293
0.53,1.1235
0.54,1.1177
0.55,1.112
0.56,1.1063
0.57,1.1007
0.58,1.0952
0.59,1.0896
0.6,1.0842
0.61,1.0788
0.62,1.0734
0.63,1.0681
0.64,1.0628
0.65,1.0576
0.66,1.0524
0.67,1.0473
0.68,1.0422
0.69,1.0372
0.7,1.0322
0.71,1.0273
0.72,1.0224
0.73,1.0175
0.74,1.0127
0.75,1.008
0.76,1.0033
0.77,0.99867
0.78,0.99407
0.79,0.98952
0.8,0.98502
0.81,0.98057
0.82,0.97616
0.83,0.9718
0.84,0.96749
0.85,0.96322
0.86,0.95901
0.87,0.95484
0.88,0.95071
0.89,0.94663
0.9,0.9426
0.91,0.93862
0.92,0.93468
0.93,0.93079
0.94,0.92695
0.95,0.92315
0.96,0.9194
0.97,0.91569
0.98,0.91203
0.99,0.90841
1,0.90484
1.01,0.90132
1.02,0.89784
1.03,0.89441
1.04,0.89102
1.05,0.88767
1.06,0.88437
1.07,0.88112
1.08,0.87791
1.09,0.87474
1.1,0.87162
1.11,0.86854
1.12,0.86551
1.13,0.86252
1.14,0.85957
1.15,0.85667
1.16,0.85381
1.17,0.85099
1.18,0.84822
1.19,0.84549
1.2,0.8428
1.21,0.84015
1.22,0.83755
1.23,0.83498
1.24,0.83246
1.25,0.82999
1.26,0.82755
1.27,0.82515
1.28,0.8228
1.29,0.82049
1.3,0.81821
1.31,0.81598
1.32,0.81379
1.33,0.81164
1.34,0.80953
1.35,0.80746
1.36,0.80543
1.37,0.80343
1.38,0.80148
1.39,0.79957
1.4,0.79769
1.41,0.79586
1.42,0.79406
1.43,0.7923
1.44,0.79058
1.45,0.7889
1.46,0.78725
1.47,0.78564
1.48,0.78407
1.49,0.78254
1.5,0.78104
1.51,0.77958
1.52,0.77816
1.53,0.77677
1.54,0.77542
1.55,0.7741
1.56,0.77282
1.57,0.77157
1.58,0.77036
1.59,0.76919
1.6,0.76804
1.61,0.76694
1.62,0.76586
1.63,0.76482
1.64,0.76382
1.65,0.76285
1.66,0.76191
1.67,0.761
1.68,0.76013
1.69,0.75928
1.7,0.75847
1.71,0.7577
1.72,0.75695
1.73,0.75623
1.74,0.75555
1.75,0.7549
1.76,0.75428
1.77,0.75368
1.78,0.75312
1.79,0.75259
1.8,0.75209
1.81,0.75161
1.82,0.75117
1.83,0.75075
1.84,0.75037
1.85,0.75001
1.86,0.74968
1.87,0.74938
1.88,0.7491
1.89,0.74885
1.9,0.74863
1.91,0.74844
1.92,0.74827
1.93,0.74813
1.94,0.74801
1.95,0.74793
1.96,0.74786
1.97,0.74782
1.98,0.74781
1.99,0.74782
2,0.74785
2.01,0.74791
2.02,0.74799
2.03,0.7481
2.04,0.74823
2.05,0.74838
2.06,0.74856
2.07,0.74875
2.08,0.74897
2.09,0.74922
2.1,0.74948
2.11,0.74976
2.12,0.75007
2.13,0.7504
2.14,0.75075
2.15,0.75111
2.16,0.7515
2.17,0.75191
2.18,0.75234
2.19,0.75278
2.2,0.75325
2.21,0.75373
2.22,0.75424
2.23,0.75476
2.24,0.7553
2.25,0.75585
2.26,0.75643
2.27,0.75702
2.28,0.75763
2.29,0.75825
2.3,0.75889
2.31,0.75955
2.32,0.76022
2.33,0.76091
2.34,0.76162
2.35,0.76234
2.36,0.76307
2.37,0.76382
2.38,0.76458
2.39,0.76536
2.4,0.76615
2.41,0.76695
2.42,0.76777
2.43,0.7686
2.44,0.76945
2.45,0.7703
2.46,0.77117
2.47,0.77205
2.48,0.77295
2.49,0.77385
2.5,0.77476
2.51,0.77569
2.52,0.77663
2.53,0.77758
2.54,0.77854
2.55,0.7795
2.56,0.78048
2.57,0.78147
2.58,0.78247
2.59,0.78347
2.6,0.78449
2.61,0.78552
2.62,0.78655
2.63,0.78759
2.64,0.78864
2.65,0.7897
2.66,0.79076
2.67,0.79183
2.68,0.79291
2.69,0.794
2.7,0.79509
2.71,0.79619
2.72,0.7973
2.73,0.79841
2.74,0.79953
2.75,0.80065
2.76,0.80178
2.77,0.80292
2.78,0.80406
2.79,0.8052
2.8,0.80635
2.81,0.8075
2.82,0.80866
2.83,0.80982
2.84,0.81099
2.85,0.81216
2.86,0.81333
2.87,0.81451
2.88,0.81569
2.89,0.81687
2.9,0.81806
2.91,0.81924
2.92,0.82043
2.93,0.82163
2.94,0.82282
2.95,0.82402
2.96,0.82522
2.97,0.82642
2.98,0.82762
2.99,0.82882
3,0.83002
3.01,0.83123
3.02,0.83243
3.03,0.83364
3.04,0.83484
3.05,0.83605
3.06,0.83726
3.07,0.83846
3.08,0.83967
3.09,0.84087
3.1,0.84208
3.11,0.84328
3.12,0.84449
3.13,0.84569
3.14,0.84689
3.15,0.84809
3.16,0.84929
3.17,0.85049
3.18,0.85169
3.19,0.85288
3.2,0.85407
3.21,0.85526
3.22,0.85645
3.23,0.85764
3.24,0.85882
3.25,0.86
3.26,0.86118
3.27,0.86236
3.28,0.86353
3.29,0.8647
3.3,0.86587
3.31,0.86703
3.32,0.86819
3.33,0.86935
3.34,0.8705
3.35,0.87166
3.36,0.8728
3.37,0.87395
3.38,0.87509
3.39,0.87622
3.4,0.87735
3.41,0.87848
3.42,0.8796
3.43,0.88072
3.44,0.88184
3.45,0.88295
3.46,0.88405
3.47,0.88515
3.48,0.88625
3.49,0.88734
3.5,0.88843
3.51,0.88951
3.52,0.89059
3.53,0.89166
3.54,0.89273
3.55,0.89379
3.56,0.89485
3.57,0.8959
3.58,0.89694
3.59,0.89798
3.6,0.89902
3.61,0.90005
3.62,0.90107
3.63,0.90209
3.64,0.90311
3.65,0.90411
3.66,0.90512
3.67,0.90611
3.68,0.9071
3.69,0.90809
3.7,0.90906
3.71,0.91004
3.72,0.911
3.73,0.91196
3.74,0.91292
3.75,0.91387
3.76,0.91481
3.77,0.91575
3.78,0.91668
3.79,0.9176
3.8,0.91852
3.81,0.91943
3.82,0.92033
3.83,0.92123
3.84,0.92212
3.85,0.92301
3.86,0.92389
3.87,0.92476
3.88,0.92563
3.89,0.92649
3.9,0.92735
3.91,0.92819
3.92,0.92904
3.93,0.92987
3.94,0.9307
3.95,0.93152
3.96,0.93234
3.97,0.93315
3.98,0.93395
3.99,0.93475
4,0.93554
4.01,0.93632
4.02,0.9371
4.03,0.93787
4.04,0.93863
4.05,0.93939
4.06,0.94014
4.07,0.94089
4.08,0.94163
4.09,0.94236
4.1,0.94308
4.11,0.9438
4.12,0.94452
4.13,0.94522
4.14,0.94592
4.15,0.94662
4.16,0.9473
4.17,0.94798
4.18,0.94866
4.19,0.94933
4.2,0.94999
4.21,0.95065
4.22,0.9513
4.23,0.95194
4.24,0.95258
4.25,0.95321
4.26,0.95383
4.27,0.95445
4.28,0.95506
4.29,0.95567
4.3,0.95627
4.31,0.95686
4.32,0.95745
4.33,0.95804
4.34,0.95861
4.35,0.95918
4.36,0.95975
4.37,0.96031
4.38,0.96086
4.39,0.96141
4.4,0.96195
4.41,0.96248
4.42,0.96301
4.43,0.96353
4.44,0.96405
4.45,0.96457
4.46,0.96507
4.47,0.96557
4.48,0.96607
4.49,0.96656
4.5,0.96704
4.51,0.96752
4.52,0.968
4.53,0.96847
4.54,0.96893
4.55,0.96939
4.56,0.96984
4.57,0.97029
4.58,0.97073
4.59,0.97116
4.6,0.9716
4.61,0.97202
4.62,0.97244
4.63,0.97286
4.64,0.97327
4.65,0.97368
4.66,0.97408
4.67,0.97448
4.68,0.97487
4.69,0.97525
4.7,0.97564
4.71,0.97601
4.72,0.97639
4.73,0.97675
4.74,0.97712
4.75,0.97748
4.76,0.97783
4.77,0.97818
4.78,0.97852
4.79,0.97887
4.8,0.9792
4.81,0.97953
4.82,0.97986
4.83,0.98018
4.84,0.9805
4.85,0.98082
4.86,0.98113
4.87,0.98143
4.88,0.98174
4.89,0.98204
4.9,0.98233
4.91,0.98262
4.92,0.98291
4.93,0.98319
4.94,0.98347
4.95,0.98374
4.96,0.98401
4.97,0.98428
4.98,0.98454
4.99,0.9848
5,0.98506
5.01,0.98531
5.02,0.98556
5.03,0.98581
5.04,0.98605
5.05,0.98629
5.06,0.98652
5.07,0.98675
5.08,0.98698
5.09,0.9872
5.1,0.98743
5.11,0.98764
5.12,0.98786
5.13,0.98807
5.14,0.98828
5.15,0.98849
5.16,0.98869
5.17,0.98889
5.18,0.98909
5.19,0.98928
5.2,0.98947
5.21,0.98966
5.22,0.98984
5.23,0.99002
5.24,0.9902
5.25,0.99038
5.26,0.99055
5.27,0.99072
5.28,0.99089
5.29,0.99106
5.3,0.99122
5.31,0.99138
5.32,0.99154
5.33,0.9917
5.34,0.99185
5.35,0.992
5.36,0.99215
5.37,0.99229
5.38,0.99244
5.39,0.99258
5.4,0.99272
5.41,0.99285
5.42,0.99299
5.43,0.99312
5.44,0.99325
5.45,0.99338
5.46,0.99351
5.47,0.99363
5.48,0.99375
5.49,0.99387
5.5,0.99399
5.51,0.9941
5.52,0.99422
5.53,0.99433
5.54,0.99444
5.55,0.99455
5.56,0.99465
5.57,0.99476
5.58,0.99486
5.59,0.99496
5.6,0.99506
5.61,0.99516
5.62,0.99525
5.63,0.99535
5.64,0.99544
5.65,0.99553
5.66,0.99562
5.67,0.99571
5.68,0.99579
5.69,0.99588
5.7,0.99596
5.71,0.99604
5.72,0.99612
5.73,0.9962
5.74,0.99628
5.75,0.99635
5.76,0.99643
5.77,0.9965
5.78,0.99657
5.79,0.99664
5.8,0.99671
5.81,0.99678
5.82,0.99685
5.83,0.99691
5.84,0.99698
5.85,0.99704
5.86,0.9971
5.87,0.99716
5.88,0.99722
5.89,0.99728
5.9,0.99734
5.91,0.99739
5.92,0.99745
5.93,0.9975
5.94,0.99755
5.95,0.99761
5.96,0.99766
5.97,0.99771
5.98,0.99776
5.99,0.99781
6,0.99785
6.01,0.9979
6.02,0.99794
6.03,0.99799
6.04,0.99803
6.05,0.99808
6.06,0.99812
6.07,0.99816
6.08,0.9982
6.09,0.99824
6.1,0.99828
6.11,0.99831
6.12,0.99835
6.13,0.99839
6.14,0.99842
6.15,0.99846
6.16,0.99849
6.17,0.99853
6.18,0.99856
6.19,0.99859
6.2,0.99862
6.21,0.99866
6.22,0.99869
6.23,0.99872
6.24,0.99874
6.25,0.99877
6.26,0.9988
6.27,0.99883
6.28,0.99885
6.29,0.99888
6.3,0.99891
6.31,0.99893
6.32,0.99896
6.33,0.99898
6.34,0.999
6.35,0.99903
6.36,0.99905
6.37,0.99907
6.38,0.99909
6.39,0.99911
6.4,0.99914
6.41,0.99916
6.42,0.99918
6.43,0.99919
6.44,0.99921
6.45,0.99923
6.46,0.99925
6.47,0.99927
6.48,0.99929
6.49,0.9993
6.5,0.99932
6.51,0.99934
6.52,0.99935
6.53,0.99937
6.54,0.99938
6.55,0.9994
6.56,0.99941
6.57,0.99943
6.58,0.99944
6.59,0.99945
6.6,0.99947
6.61,0.99948
6.62,0.99949
6.63,0.9995
6.64,0.99952
6.65,0.99953
6.66,0.99954
6.67,0.99955
6.68,0.99956
6.69,0.99957
6.7,0.99958
6.71,0.99959
6.72,0.9996
6.73,0.99961
6.74,0.99962
6.75,0.99963
6.76,0.99964
6.77,0.99965
6.78,0.99966
6.79,0.99967
6.8,0.99968
6.81,0.99969
6.82,0.99969
6.83,0.9997
6.84,0.99971
6.85,0.99972
6.86,0.99972
6.87,0.99973
6.88,0.99974
6.89,0.99974
6.9,0.99975
6.91,0.99976
6.92,0.99976
6.93,0.99977
6.94,0.99978
6.95,0.99978
6.96,0.99979
6.97,0.99979
6.98,0.9998
6.99,0.9998
7,0.99981
7.01,0.99981
7.02,0.99982
7.03,0.99982
7.04,0.99983
7.05,0.99983
7.06,0.99984
7.07,0.99984
7.08,0.99985
7.09,0.99985
7.1,0.99985
7.11,0.99986
7.12,0.99986
7.13,0.99987
7.14,0.99987
7.15,0.99987
7.16,0.99988
7.17,0.99988
7.18,0.99988
7.19,0.99989
7.2,0.99989
7.21,0.99989
7.22,0.99989
7.23,0.9999
7.24,0.9999
7.25,0.9999
7.26,0.99991
7.27,0.99991
7.28,0.99991
7.29,0.99991
7.3,0.99992
7.31,0.99992
7.32,0.99992
7.33,0.99992
7.34,0.99992
7.35,0.99993
7.36,0.99993
7.37,0.99993
7.38,0.99993
7.39,0.99993
7.4,0.99994
7.41,0.99994
7.42,0.99994
7.43,0.99994
7.44,0.99994
7.45,0.99994
7.46,0.99995
7.47,0.99995
7.48,0.99995
7.49,0.99995
7.5,0.99995
7.51,0.99995
7.52,0.99995
7.53,0.99996
7.54,0.99996
7.55,0.99996
7.56,0.99996
7.57,0.99996
7.58,0.99996
7.59,0.99996
7.6,0.99996
7.61,0.99997
7.62,0.99997
7.63,0.99997
7.64,0.99997
7.65,0.99997
7.66,0.99997
7.67,0.99997
7.68,0.99997
7.69,0.99997
7.7,0.99997
7.71,0.99997
7.72,0.99998
7.73,0.99998
7.74,0.99998
7.75,0.99998
7.76,0.99998
7.77,0.99998
7.78,0.99998
7.79,0.99998
7.8,0.99998
7.81,0.99998
7.82,0.99998
7.83,0.99998
7.84,0.99998
7.85,0.99998
7.86,0.99998
7.87,0.99998
7.88,0.99998
7.89,0.99999
7.9,0.99999
7.91,0.99999
7.92,0.99999
7.93,0.99999
7.94,0.99999
7.95,0.99999
7.96,0.99999
7.97,0.99999
7.98,0.99999
7.99,0.99999
8,0.99999
8.01,0.99999
8.02,0.99999
8.03,0.99999
8.04,0.99999
8.05,0.99999
8.06,0.99999
8.07,0.99999
8.08,0.99999
8.09,0.99999
8.1,0.99999
8.11,0.99999
8.12,0.99999
8.13,0.99999
8.14,0.99999
8.15,0.99999
8.16,0.99999
8.17,0.99999
8.18,0.99999
8.19,0.99999
8.2,0.99999
8.21,0.99999
8.22,0.99999
8.23,0.99999
8.24,1
8.25,1
8.26,1
8.27,1
8.28,1
8.29,1
8.3,1
8.31,1
8.32,1
8.33,1
8.34,1
8.35,1
8.36,1
8.37,1
8.38,1
8.39,1
8.4,1
8.41,1
8.42,1
8.43,1
8.44,1
8.45,1
8.46,1
8.47,1
8.48,1
8.49,1
8.5,1
8.51,1
8.52,1
8.53,1
8.54,1
8.55,1
8.56,1
8.57,1
8.58,1
8.59,1
8.6,1
8.61,1
8.62,1
8.63,1
8.64,1
8.65,1
8.66,1
8.67,1
8.68,1
8.69,1
8.7,1
8.71,1
8.72,1
8.73,1
8.74,1
8.75,1
8.76,1
8.77,1
8.78,1
8.79,1
8.8,1
8.81,1
8.82,1
8.83,1
8.84,1
8.85,1
8.86,1
8.87,1
8.88,1
8.89,1
8.9,1
8.91,1
8.92,1
8.93,1
8.94,1
8.95,1
8.96,1
8.97,1
8.98,1
8.99,1
9,1
9.01,1
9.02,1
9.03,1
9.04,1
9.05,1
9.06,1
9.07,1
9.08,1
9.09,1
9.1,1
9.11,1
9.12,1
9.13,1
9.14,1
9.15,1
9.16,1
9.17,1
9.18,1
9.19,1
9.2,1
9.21,1
9.22,1
9.23,1
9.24,1
9.25,1
9.26,1
9.27,1
9.28,1
9.29,1
9.3,1
9.31,1
9.32,1
9.33,1
9.34,1
9.35,1
9.36,1
9.37,1
9.38,1
9.39,1
9.4,1
9.41,1
9.42,1
9.43,1
9.44,1
9.45,1
9.46,1
9.47,1
9.48,1
9.49,1
9.5,1
9.51,1
9.52,1
9.53,1
9.54,1
9.55,1
9.56,1
9.57,1
9.58,1
9.59,1
9.6,1
9.61,1
9.62,1
9.63,1
9.64,1
9.65,1
9.66,1
9.67,1
9.68,1
9.69,1
9.7,1
9.71,1
9.72,1
9.73,1
9.74,1
9.75,1
9.76,1
9.77,1
9.78,1
9.79,1
9.8,1
9.81,1
9.82,1
9.83,1
9.84,1
9.85,1
9.86,1
9.87,1
9.88,1
9.89,1
9.9,1
9.91,1
9.92,1
9.93,1
9.94,1
9.95,1
9.96,1
9.97,1
9.98,1
9.99,1
10,1


==> fig/data/computed.dat <==
iteration,mean
0,1.5
0.01,1.4916
0.02,1.4832
0.03,1.4749
0.04,1.4667
0.05,1.4585
0.06,1.4503
0.07,1.4422
0.08,1.4342
0.09,1.4262
0.1,1.4182
0.11,1.4103
0.12,1.4025
0.13,1.3947
0.14,1.3869
0.15,1.3792
0.16,1.3716
0.17,1.364
0.18,1.3564
0.19,1.3489
0.2,1.3415
0.21,1.3341
0.22,1.3267
0.23,1.3194
0.24,1.3121
0.25,1.3049
0.26,1.2978
0.27,1.2907
0.28,1.2836
0.29,1.2766
0.3,1.2697
0.31,1.2628
0.32,1.2559
0.33,1.2491
0.34,1.2424
0.35,1.2357
0.36,1.229
0.37,1.2224
0.38,1.2159
0.39,1.2093
0.4,1.2029
0.41,1.1965
0.42,1.1901
0.43,1.1838
0.44,1.1776
0.45,1.1714
0.46,1.1652
0.47,1.1591
0.48,1.153
0.49,1.147
0.5,1.1411
0.51,1.1352
0.52,1.1293
0.53,1.1235
0.54,1.1177
0.55,1.112
0.56,1.1063
0.57,1.1007
0.58,1.0952
0.59,1.0896
0.6,1.0842
0.61,1.0788
0.62,1.0734
0.63,1.0681
0.64,1.0628
0.65,1.0576
0.66,1.0524
0.67,1.0473
0.68,1.0422
0.69,1.0372
0.7,1.0322
0.71,1.0273
0.72,1.0224
0.73,1.0175
0.74,1.0127
0.75,1.008
0.76,1.0033
0.77,0.99867
0.78,0.99407
0.79,0.98952
0.8,0.98502
0.81,0.98057
0.82,0.97616
0.83,0.9718
0.84,0.96749
0.85,0.96322
0.86,0.95901
0.87,0.95484
0.88,0.95071
0.89,0.94663
0.9,0.9426
0.91,0.93862
0.92,0.93468
0.93,0.93079
0.94,0.92695
0.95,0.92315
0.96,0.9194
0.97,0.91569
0.98,0.91203
0.99,0.90841
1,0.90484
1.01,0.90132
1.02,0.89784
1.03,0.89441
1.04,0.89102
1.05,0.88767
1.06,0.88437
1.07,0.88112
1.08,0.87791
1.09,0.87474
1.1,0.87162
1.11,0.86854
1.12,0.86551
1.13,0.86252
1.14,0.85957
1.15,0.85667
1.16,0.85381
1.17,0.85099
1.18,0.84822
1.19,0.84549
1.2,0.8428
1.21,0.84015
1.22,0.83755
1.23,0.83498
1.24,0.83246
1.25,0.82999
1.26,0.82755
1.27,0.82515
1.28,0.8228
1.29,0.82049
1.3,0.81821
1.31,0.81598
1.32,0.81379
1.33,0.81164
1.34,0.80953
1.35,0.80746
1.36,0.80543
1.37,0.80343
1.38,0.80148
1.39,0.79957
1.4,0.79769
1.41,0.79586
1.42,0.79406
1.43,0.7923
1.44,0.79058
1.45,0.7889
1.46,0.78725
1.47,0.78564
1.48,0.78407
1.49,0.78254
1.5,0.78104
1.51,0.77958
1.52,0.77816
1.53,0.77677
1.54,0.77542
1.55,0.7741
1.56,0.77282
1.57,0.77157
1.58,0.77036
1.59,0.76919
1.6,0.76804
1.61,0.76694
1.62,0.76586
1.63,0.76482
1.64,0.76382
1.65,0.76285
1.66,0.76191
1.67,0.761
1.68,0.76013
1.69,0.75928
1.7,0.75847
1.71,0.7577
1.72,0.75695
1.73,0.75623
1.74,0.75555
1.75,0.7549
1.76,0.75428
1.77,0.75368
1.78,0.75312
1.79,0.75259
1.8,0.75209
1.81,0.75161
1.82,0.75117
1.83,0.75075
1.84,0.75037
1.85,0.75001
1.86,0.74968
1.87,0.74938
1.88,0.7491
1.89,0.74885
1.9,0.74863
1.91,0.74844
1.92,0.74827
1.93,0.74813
1.94,0.74801
1.95,0.74793
1.96,0.74786
1.97,0.74782
1.98,0.74781
1.99,0.74782
2,0.74785
2.01,0.74791
2.02,0.74799
2.03,0.7481
2.04,0.74823
2.05,0.74838
2.06,0.74856
2.07,0.74875
2.08,0.74897
2.09,0.74922
2.1,0.74948
2.11,0.74976
2.12,0.75007
2.13,0.7504
2.14,0.75075
2.15,0.75111
2.16,0.7515
2.17,0.75191
2.18,0.75234
2.19,0.75278
2.2,0.75325
2.21,0.75373
2.22,0.75424
2.23,0.75476
2.24,0.7553
2.25,0.75585
2.26,0.75643
2.27,0.75702
2.28,0.75763
2.29,0.75825
2.3,0.75889
2.31,0.75955
2.32,0.76022
2.33,0.76091
2.34,0.76162
2.35,0.76234
2.36,0.76307
2.37,0.76382
2.38,0.76458
2.39,0.76536
2.4,0.76615
2.41,0.76695
2.42,0.76777
2.43,0.7686
2.44,0.76945
2.45,0.7703
2.46,0.77117
2.47,0.77205
2.48,0.77295
2.49,0.77385
2.5,0.77476
2.51,0.77569
2.52,0.77663
2.53,0.77758
2.54,0.77854
2.55,0.7795
2.56,0.78048
2.57,0.78147
2.58,0.78247
2.59,0.78347
2.6,0.78449
2.61,0.78552
2.62,0.78655
2.63,0.78759
2.64,0.78864
2.65,0.7897
2.66,0.79076
2.67,0.79183
2.68,0.79291
2.69,0.794
2.7,0.79509
2.71,0.79619
2.72,0.7973
2.73,0.79841
2.74,0.79953
2.75,0.80065
2.76,0.80178
2.77,0.80292
2.78,0.80406
2.79,0.8052
2.8,0.80635
2.81,0.8075
2.82,0.80866
2.83,0.80982
2.84,0.81099
2.85,0.81216
2.86,0.81333
2.87,0.81451
2.88,0.81569
2.89,0.81687
2.9,0.81806
2.91,0.81924
2.92,0.82043
2.93,0.82163
2.94,0.82282
2.95,0.82402
2.96,0.82522
2.97,0.82642
2.98,0.82762
2.99,0.82882
3,0.83002
3.01,0.83123
3.02,0.83243
3.03,0.83364
3.04,0.83484
3.05,0.83605
3.06,0.83726
3.07,0.83846
3.08,0.83967
3.09,0.84087
3.1,0.84208
3.11,0.84328
3.12,0.84449
3.13,0.84569
3.14,0.84689
3.15,0.84809
3.16,0.84929
3.17,0.85049
3.18,0.85169
3.19,0.85288
3.2,0.85407
3.21,0.85526
3.22,0.85645
3.23,0.85764
3.24,0.85882
3.25,0.86
3.26,0.86118
3.27,0.86236
3.28,0.86353
3.29,0.8647
3.3,0.86587
3.31,0.86703
3.32,0.86819
3.33,0.86935
3.34,0.8705
3.35,0.87166
3.36,0.8728
3.37,0.87395
3.38,0.87509
3.39,0.87622
3.4,0.87735
3.41,0.87848
3.42,0.8796
3.43,0.88072
3.44,0.88184
3.45,0.88295
3.46,0.88405
3.47,0.88515
3.48,0.88625
3.49,0.88734
3.5,0.88843
3.51,0.88951
3.52,0.89059
3.53,0.89166
3.54,0.89273
3.55,0.89379
3.56,0.89485
3.57,0.8959
3.58,0.89694
3.59,0.89798
3.6,0.89902
3.61,0.90005
3.62,0.90107
3.63,0.90209
3.64,0.90311
3.65,0.90411
3.66,0.90512
3.67,0.90611
3.68,0.9071
3.69,0.90809
3.7,0.90906
3.71,0.91004
3.72,0.911
3.73,0.91196
3.74,0.91292
3.75,0.91387
3.76,0.91481
3.77,0.91575
3.78,0.91668
3.79,0.9176
3.8,0.91852
3.81,0.91943
3.82,0.92033
3.83,0.92123
3.84,0.92212
3.85,0.92301
3.86,0.92389
3.87,0.92476
3.88,0.92563
3.89,0.92649
3.9,0.92735
3.91,0.92819
3.92,0.92904
3.93,0.92987
3.94,0.9307
3.95,0.93152
3.96,0.93234
3.97,0.93315
3.98,0.93395
3.99,0.93475
4,0.93554
4.01,0.93632
4.02,0.9371
4.03,0.93787
4.04,0.93863
4.05,0.93939
4.06,0.94014
4.07,0.94089
4.08,0.94163
4.09,0.94236
4.1,0.94308
4.11,0.9438
4.12,0.94452
4.13,0.94522
4.14,0.94592
4.15,0.94662
4.16,0.9473
4.17,0.94798
4.18,0.94866
4.19,0.94933
4.2,0.94999
4.21,0.95065
4.22,0.9513
4.23,0.95194
4.24,0.95258
4.25,0.95321
4.26,0.95383
4.27,0.95445
4.28,0.95506
4.29,0.95567
4.3,0.95627
4.31,0.95686
4.32,0.95745
4.33,0.95804
4.34,0.95861
4.35,0.95918
4.36,0.95975
4.37,0.96031
4.38,0.96086
4.39,0.96141
4.4,0.96195
4.41,0.96248
4.42,0.96301
4.43,0.96353
4.44,0.96405
4.45,0.96457
4.46,0.96507
4.47,0.96557
4.48,0.96607
4.49,0.96656
4.5,0.96704
4.51,0.96752
4.52,0.968
4.53,0.96847
4.54,0.96893
4.55,0.96939
4.56,0.96984
4.57,0.97029
4.58,0.97073
4.59,0.97116
4.6,0.9716
4.61,0.97202
4.62,0.97244
4.63,0.97286
4.64,0.97327
4.65,0.97368
4.66,0.97408
4.67,0.97448
4.68,0.97487
4.69,0.97525
4.7,0.97564
4.71,0.97601
4.72,0.97639
4.73,0.97675
4.74,0.97712
4.75,0.97748
4.76,0.97783
4.77,0.97818
4.78,0.97852
4.79,0.97887
4.8,0.9792
4.81,0.97953
4.82,0.97986
4.83,0.98018
4.84,0.9805
4.85,0.98082
4.86,0.98113
4.87,0.98143
4.88,0.98174
4.89,0.98204
4.9,0.98233
4.91,0.98262
4.92,0.98291
4.93,0.98319
4.94,0.98347
4.95,0.98374
4.96,0.98401
4.97,0.98428
4.98,0.98454
4.99,0.9848
5,0.98506
5.01,0.98531
5.02,0.98556
5.03,0.98581
5.04,0.98605
5.05,0.98629
5.06,0.98652
5.07,0.98675
5.08,0.98698
5.09,0.9872
5.1,0.98743
5.11,0.98764
5.12,0.98786
5.13,0.98807
5.14,0.98828
5.15,0.98849
5.16,0.98869
5.17,0.98889
5.18,0.98909
5.19,0.98928
5.2,0.98947
5.21,0.98966
5.22,0.98984
5.23,0.99002
5.24,0.9902
5.25,0.99038
5.26,0.99055
5.27,0.99072
5.28,0.99089
5.29,0.99106
5.3,0.99122
5.31,0.99138
5.32,0.99154
5.33,0.9917
5.34,0.99185
5.35,0.992
5.36,0.99215
5.37,0.99229
5.38,0.99244
5.39,0.99258
5.4,0.99272
5.41,0.99285
5.42,0.99299
5.43,0.99312
5.44,0.99325
5.45,0.99338
5.46,0.99351
5.47,0.99363
5.48,0.99375
5.49,0.99387
5.5,0.99399
5.51,0.9941
5.52,0.99422
5.53,0.99433
5.54,0.99444
5.55,0.99455
5.56,0.99465
5.57,0.99476
5.58,0.99486
5.59,0.99496
5.6,0.99506
5.61,0.99516
5.62,0.99525
5.63,0.99535
5.64,0.99544
5.65,0.99553
5.66,0.99562
5.67,0.99571
5.68,0.99579
5.69,0.99588
5.7,0.99596
5.71,0.99604
5.72,0.99612
5.73,0.9962
5.74,0.99628
5.75,0.99635
5.76,0.99643
5.77,0.9965
5.78,0.99657
5.79,0.99664
5.8,0.99671
5.81,0.99678
5.82,0.99685
5.83,0.99691
5.84,0.99698
5.85,0.99704
5.86,0.9971
5.87,0.99716
5.88,0.99722
5.89,0.99728
5.9,0.99734
5.91,0.99739
5.92,0.99745
5.93,0.9975
5.94,0.99755
5.95,0.99761
5.96,0.99766
5.97,0.99771
5.98,0.99776
5.99,0.99781
6,0.99785
6.01,0.9979
6.02,0.99794
6.03,0.99799
6.04,0.99803
6.05,0.99808
6.06,0.99812
6.07,0.99816
6.08,0.9982
6.09,0.99824
6.1,0.99828
6.11,0.99831
6.12,0.99835
6.13,0.99839
6.14,0.99842
6.15,0.99846
6.16,0.99849
6.17,0.99853
6.18,0.99856
6.19,0.99859
6.2,0.99862
6.21,0.99866
6.22,0.99869
6.23,0.99872
6.24,0.99874
6.25,0.99877
6.26,0.9988
6.27,0.99883
6.28,0.99885
6.29,0.99888
6.3,0.99891
6.31,0.99893
6.32,0.99896
6.33,0.99898
6.34,0.999
6.35,0.99903
6.36,0.99905
6.37,0.99907
6.38,0.99909
6.39,0.99911
6.4,0.99914
6.41,0.99916
6.42,0.99918
6.43,0.99919
6.44,0.99921
6.45,0.99923
6.46,0.99925
6.47,0.99927
6.48,0.99929
6.49,0.9993
6.5,0.99932
6.51,0.99934
6.52,0.99935
6.53,0.99937
6.54,0.99938
6.55,0.9994
6.56,0.99941
6.57,0.99943
6.58,0.99944
6.59,0.99945
6.6,0.99947
6.61,0.99948
6.62,0.99949
6.63,0.9995
6.64,0.99952
6.65,0.99953
6.66,0.99954
6.67,0.99955
6.68,0.99956
6.69,0.99957
6.7,0.99958
6.71,0.99959
6.72,0.9996
6.73,0.99961
6.74,0.99962
6.75,0.99963
6.76,0.99964
6.77,0.99965
6.78,0.99966
6.79,0.99967
6.8,0.99968
6.81,0.99969
6.82,0.99969
6.83,0.9997
6.84,0.99971
6.85,0.99972
6.86,0.99972
6.87,0.99973
6.88,0.99974
6.89,0.99974
6.9,0.99975
6.91,0.99976
6.92,0.99976
6.93,0.99977
6.94,0.99978
6.95,0.99978
6.96,0.99979
6.97,0.99979
6.98,0.9998
6.99,0.9998
7,0.99981
7.01,0.99981
7.02,0.99982
7.03,0.99982
7.04,0.99983
7.05,0.99983
7.06,0.99984
7.07,0.99984
7.08,0.99985
7.09,0.99985
7.1,0.99985
7.11,0.99986
7.12,0.99986
7.13,0.99987
7.14,0.99987
7.15,0.99987
7.16,0.99988
7.17,0.99988
7.18,0.99988
7.19,0.99989
7.2,0.99989
7.21,0.99989
7.22,0.99989
7.23,0.9999
7.24,0.9999
7.25,0.9999
7.26,0.99991
7.27,0.99991
7.28,0.99991
7.29,0.99991
7.3,0.99992
7.31,0.99992
7.32,0.99992
7.33,0.99992
7.34,0.99992
7.35,0.99993
7.36,0.99993
7.37,0.99993
7.38,0.99993
7.39,0.99993
7.4,0.99994
7.41,0.99994
7.42,0.99994
7.43,0.99994
7.44,0.99994
7.45,0.99994
7.46,0.99995
7.47,0.99995
7.48,0.99995
7.49,0.99995
7.5,0.99995
7.51,0.99995
7.52,0.99995
7.53,0.99996
7.54,0.99996
7.55,0.99996
7.56,0.99996
7.57,0.99996
7.58,0.99996
7.59,0.99996
7.6,0.99996
7.61,0.99997
7.62,0.99997
7.63,0.99997
7.64,0.99997
7.65,0.99997
7.66,0.99997
7.67,0.99997
7.68,0.99997
7.69,0.99997
7.7,0.99997
7.71,0.99997
7.72,0.99998
7.73,0.99998
7.74,0.99998
7.75,0.99998
7.76,0.99998
7.77,0.99998
7.78,0.99998
7.79,0.99998
7.8,0.99998
7.81,0.99998
7.82,0.99998
7.83,0.99998
7.84,0.99998
7.85,0.99998
7.86,0.99998
7.87,0.99998
7.88,0.99998
7.89,0.99999
7.9,0.99999
7.91,0.99999
7.92,0.99999
7.93,0.99999
7.94,0.99999
7.95,0.99999
7.96,0.99999
7.97,0.99999
7.98,0.99999
7.99,0.99999
8,0.99999
8.01,0.99999
8.02,0.99999
8.03,0.99999
8.04,0.99999
8.05,0.99999
8.06,0.99999
8.07,0.99999
8.08,0.99999
8.09,0.99999
8.1,0.99999
8.11,0.99999
8.12,0.99999
8.13,0.99999
8.14,0.99999
8.15,0.99999
8.16,0.99999
8.17,0.99999
8.18,0.99999
8.19,0.99999
8.2,0.99999
8.21,0.99999
8.22,0.99999
8.23,0.99999
8.24,1
8.25,1
8.26,1
8.27,1
8.28,1
8.29,1
8.3,1
8.31,1
8.32,1
8.33,1
8.34,1
8.35,1
8.36,1
8.37,1
8.38,1
8.39,1
8.4,1
8.41,1
8.42,1
8.43,1
8.44,1
8.45,1
8.46,1
8.47,1
8.48,1
8.49,1
8.5,1
8.51,1
8.52,1
8.53,1
8.54,1
8.55,1
8.56,1
8.57,1
8.58,1
8.59,1
8.6,1
8.61,1
8.62,1
8.63,1
8.64,1
8.65,1
8.66,1
8.67,1
8.68,1
8.69,1
8.7,1
8.71,1
8.72,1
8.73,1
8.74,1
8.75,1
8.76,1
8.77,1
8.78,1
8.79,1
8.8,1
8.81,1
8.82,1
8.83,1
8.84,1
8.85,1
8.86,1
8.87,1
8.88,1
8.89,1
8.9,1
8.91,1
8.92,1
8.93,1
8.94,1
8.95,1
8.96,1
8.97,1
8.98,1
8.99,1
9,1
9.01,1
9.02,1
9.03,1
9.04,1
9.05,1
9.06,1
9.07,1
9.08,1
9.09,1
9.1,1
9.11,1
9.12,1
9.13,1
9.14,1
9.15,1
9.16,1
9.17,1
9.18,1
9.19,1
9.2,1
9.21,1
9.22,1
9.23,1
9.24,1
9.25,1
9.26,1
9.27,1
9.28,1
9.29,1
9.3,1
9.31,1
9.32,1
9.33,1
9.34,1
9.35,1
9.36,1
9.37,1
9.38,1
9.39,1
9.4,1
9.41,1
9.42,1
9.43,1
9.44,1
9.45,1
9.46,1
9.47,1
9.48,1
9.49,1
9.5,1
9.51,1
9.52,1
9.53,1
9.54,1
9.55,1
9.56,1
9.57,1
9.58,1
9.59,1
9.6,1
9.61,1
9.62,1
9.63,1
9.64,1
9.65,1
9.66,1
9.67,1
9.68,1
9.69,1
9.7,1
9.71,1
9.72,1
9.73,1
9.74,1
9.75,1
9.76,1
9.77,1
9.78,1
9.79,1
9.8,1
9.81,1
9.82,1
9.83,1
9.84,1
9.85,1
9.86,1
9.87,1
9.88,1
9.89,1
9.9,1
9.91,1
9.92,1
9.93,1
9.94,1
9.95,1
9.96,1
9.97,1
9.98,1
9.99,1
10,1


==> fig/data/simulated.csv <==
iteration,mean
0,1.4968
0.01,1.4993
0.02,1.4825
0.03,1.4752
0.04,1.4603
0.05,1.454
0.06,1.4507
0.07,1.434
0.08,1.4384
0.09,1.4245
0.1,1.4189
0.11,1.4095
0.12,1.3995
0.13,1.3886
0.14,1.3829
0.15,1.3781
0.16,1.3637
0.17,1.3619
0.18,1.3562
0.19,1.3514
0.2,1.3406
0.21,1.3311
0.22,1.3231
0.23,1.3216
0.24,1.3179
0.25,1.3026
0.26,1.2958
0.27,1.2864
0.28,1.2805
0.29,1.2744
0.3,1.2608
0.31,1.263
0.32,1.2544
0.33,1.2471
0.34,1.2421
0.35,1.2402
0.36,1.2326
0.37,1.2285
0.38,1.2103
0.39,1.2079
0.4,1.2008
0.41,1.1932
0.42,1.1894
0.43,1.1883
0.44,1.1801
0.45,1.1668
0.46,1.1622
0.47,1.1585
0.48,1.1543
0.49,1.1428
0.5,1.1458
0.51,1.135
0.52,1.1261
0.53,1.1279
0.54,1.1175
0.55,1.1072
0.56,1.1061
0.57,1.1015
0.58,1.0949
0.59,1.0897
0.6,1.0884
0.61,1.0788
0.62,1.0739
0.63,1.0672
0.64,1.0634
0.65,1.0565
0.66,1.0535
0.67,1.0525
0.68,1.0423
0.69,1.0376
0.7,1.0349
0.71,1.0258
0.72,1.0305
0.73,1.0208
0.74,1.013
0.75,1.0036
0.76,1.0049
0.77,0.99822
0.78,1.0019
0.79,0.98558
0.8,0.98594
0.81,0.97538
0.82,0.97212
0.83,0.97132
0.84,0.97238
0.85,0.96206
0.86,0.96167
0.87,0.95088
0.88,0.94897
0.89,0.94678
0.9,0.93698
0.91,0.93498
0.92,0.9284
0.93,0.93239
0.94,0.93104
0.95,0.91926
0.96,0.91968
0.97,0.91592
0.98,0.92253
0.99,0.91205
1,0.90068
1.01,0.90841
1.02,0.90051
1.03,0.88432
1.04,0.89337
1.05,0.88766
1.06,0.88008
1.07,0.87643
1.08,0.87019
1.09,0.87866
1.1,0.88182
1.11,0.86501
1.12,0.85811
1.13,0.85682
1.14,0.85738
1.15,0.85116
1.16,0.85246
1.17,0.84963
1.18,0.84634
1.19,0.84437
1.2,0.84045
1.21,0.83884
1.22,0.83795
1.23,0.84075
1.24,0.83002
1.25,0.83103
1.26,0.83046
1.27,0.82556
1.28,0.81904
1.29,0.82164
1.3,0.81923
1.31,0.81591
1.32,0.81076
1.33,0.81532
1.34,0.81052
1.35,0.80453
1.36,0.80736
1.37,0.79841
1.38,0.80228
1.39,0.79297
1.4,0.79675
1.41,0.79008
1.42,0.79451
1.43,0.79638
1.44,0.78967
1.45,0.78488
1.46,0.78295
1.47,0.78461
1.48,0.78091
1.49,0.78107
1.5,0.78641
1.51,0.78128
1.52,0.77644
1.53,0.76798
1.54,0.77475
1.55,0.77608
1.56,0.77161
1.57,0.77528
1.58,0.77209
1.59,0.76776
1.6,0.77031
1.61,0.77107
1.62,0.76625
1.63,0.76046
1.64,0.76245
1.65,0.76442
1.66,0.76496
1.67,0.75438
1.68,0.76269
1.69,0.76454
1.7,0.75331
1.71,0.75578
1.72,0.75585
1.73,0.76162
1.74,0.7515
1.75,0.76049
1.76,0.75279
1.77,0.7565
1.78,0.75049
1.79,0.75007
1.8,0.74697
1.81,0.7498
1.82,0.74451
1.83,0.7533
1.84,0.75184
1.85,0.75263
1.86,0.74701
1.87,0.74613
1.88,0.74174
1.89,0.75168
1.9,0.74556
1.91,0.74679
1.92,0.74827
1.93,0.75479
1.94,0.75054
1.95,0.75031
1.96,0.74454
1.97,0.75096
1.98,0.75126
1.99,0.74831
2,0.74577
2.01,0.74986
2.02,0.74763
2.03,0.75083
2.04,0.75014
2.05,0.75109
2.06,0.74648
2.07,0.75401
2.08,0.75372
2.09,0.75112
2.1,0.7503
2.11,0.75021
2.12,0.74736
2.13,0.75126
2.14,0.74847
2.15,0.74857
2.16,0.75219
2.17,0.74849
2.18,0.7549
2.19,0.75762
2.2,0.75346
2.21,0.75225
2.22,0.75374
2.23,0.75349
2.24,0.75836
2.25,0.75343
2.26,0.76191
2.27,0.75258
2.28,0.75751
2.29,0.76346
2.3,0.75668
2.31,0.76037
2.32,0.76276
2.33,0.75721
2.34,0.76006
2.35,0.76166
2.36,0.75773
2.37,0.76081
2.38,0.75986
2.39,0.76775
2.4,0.75975
2.41,0.76594
2.42,0.76661
2.43,0.77102
2.44,0.77264
2.45,0.77394
2.46,0.77354
2.47,0.76952
2.48,0.77092
2.49,0.77462
2.5,0.77737
2.51,0.77781
2.52,0.77921
2.53,0.77811
2.54,0.77079
2.55,0.7774
2.56,0.78059
2.57,0.78701
2.58,0.78175
2.59,0.788
2.6,0.77944
2.61,0.78717
2.62,0.78269
2.63,0.78488
2.64,0.78308
2.65,0.78277
2.66,0.78904
2.67,0.79202
2.68,0.79071
2.69,0.79445
2.7,0.80028
2.71,0.79591
2.72,0.79928
2.73,0.79942
2.74,0.79628
2.75,0.80415
2.76,0.80189
2.77,0.79742
2.78,0.79997
2.79,0.80488
2.8,0.80108
2.81,0.80617
2.82,0.79988
2.83,0.81179
2.84,0.8122
2.85,0.81604
2.86,0.80395
2.87,0.82047
2.88,0.81823
2.89,0.81874
2.9,0.81869
2.91,0.82182
2.92,0.81565
2.93,0.82065
2.94,0.82133
2.95,0.82232
2.96,0.82413
2.97,0.8301
2.98,0.82782
2.99,0.82648
3,0.83113
3.01,0.84066
3.02,0.83403
3.03,0.84286
3.04,0.83575
3.05,0.84058
3.06,0.83669
3.07,0.83824
3.08,0.84351
3.09,0.84168
3.1,0.84093
3.11,0.84732
3.12,0.84645
3.13,0.84991
3.14,0.84881
3.15,0.8465
3.16,0.85565
3.17,0.85758
3.18,0.85156
3.19,0.85059
3.2,0.84775
3.21,0.84829
3.22,0.85586
3.23,0.85866
3.24,0.86256
3.25,0.85371
3.26,0.86309
3.27,0.86582
3.28,0.85712
3.29,0.86173
3.3,0.86036
3.31,0.85802
3.32,0.86786
3.33,0.86554
3.34,0.86688
3.35,0.86211
3.36,0.8687
3.37,0.87375
3.38,0.87377
3.39,0.87144
3.4,0.87836
3.41,0.87381
3.42,0.8724
3.43,0.88223
3.44,0.87867
3.45,0.88591
3.46,0.88994
3.47,0.88798
3.48,0.8844
3.49,0.89042
3.5,0.88916
3.51,0.88332
3.52,0.88692
3.53,0.89993
3.54,0.8923
3.55,0.89717
3.56,0.89461
3.57,0.90501
3.58,0.8871
3.59,0.89555
3.6,0.89504
3.61,0.89664
3.62,0.89967
3.63,0.90045
3.64,0.89988
3.65,0.90225
3.66,0.9033
3.67,0.91059
3.68,0.9049
3.69,0.90767
3.7,0.90857
3.71,0.90805
3.72,0.91441
3.73,0.90895
3.74,0.91778
3.75,0.92006
3.76,0.91387
3.77,0.92536
3.78,0.91171
3.79,0.91899
3.8,0.91634
3.81,0.92362
3.82,0.92292
3.83,0.91857
3.84,0.92459
3.85,0.93239
3.86,0.92305
3.87,0.92764
3.88,0.92257
3.89,0.9231
3.9,0.91799
3.91,0.92652
3.92,0.93042
3.93,0.93387
3.94,0.9303
3.95,0.92624
3.96,0.92842
3.97,0.93017
3.98,0.93454
3.99,0.94125
4,0.94009
4.01,0.93365
4.02,0.94097
4.03,0.93846
4.04,0.94357
4.05,0.94465
4.06,0.94157
4.07,0.94127
4.08,0.94157
4.09,0.94217
4.1,0.94789
4.11,0.94391
4.12,0.93954
4.13,0.94641
4.14,0.94431
4.15,0.94803
4.16,0.95023
4.17,0.95007
4.18,0.94873
4.19,0.95121
4.2,0.9518
4.21,0.95578
4.22,0.95283
4.23,0.95186
4.24,0.95429
4.25,0.94703
4.26,0.94534
4.27,0.95884
4.28,0.95009
4.29,0.9613
4.3,0.96089
4.31,0.95474
4.32,0.95873
4.33,0.96126
4.34,0.9592
4.35,0.96119
4.36,0.96788
4.37,0.95702
4.38,0.96962
4.39,0.96038
4.4,0.96201
4.41,0.95564
4.42,0.97014
4.43,0.96417
4.44,0.96608
4.45,0.96888
4.46,0.97166
4.47,0.974
4.48,0.96431
4.49,0.96667
4.5,0.96483
4.51,0.96743
4.52,0.96492
4.53,0.97499
4.54,0.97071
4.55,0.96936
4.56,0.9668
4.57,0.9664
4.58,0.97115
4.59,0.95843
4.6,0.97354
4.61,0.97824
4.62,0.97504
4.63,0.96933
4.64,0.97552
4.65,0.96888
4.66,0.97258
4.67,0.9782
4.68,0.97653
4.69,0.97858
4.7,0.9826
4.71,0.98281
4.72,0.97381
4.73,0.97547
4.74,0.97271
4.75,0.98427
4.76,0.97726
4.77,0.98299
4.78,0.97473
4.79,0.97989
4.8,0.97875
4.81,0.97525
4.82,0.98119
4.83,0.98142
4.84,0.9765
4.85,0.99024
4.86,0.97844
4.87,0.98792
4.88,0.98514
4.89,0.98361
4.9,0.97571
4.91,0.98244
4.92,0.98177
4.93,0.98045
4.94,0.98477
4.95,0.98655
4.96,0.98683
4.97,0.98591
4.98,0.98262
4.99,0.98978
5,0.98293
5.01,0.9845
5.02,0.99159
5.03,0.98316
5.04,0.99063
5.05,0.9896
5.06,0.98697
5.07,0.9886
5.08,0.98695
5.09,0.98713
5.1,0.97822
5.11,0.99398
5.12,0.98456
5.13,0.98534
5.14,0.98226
5.15,0.99577
5.16,0.99196
5.17,0.98551
5.18,0.98671
5.19,0.98612
5.2,0.99393
5.21,0.98339
5.22,0.98808
5.23,0.9844
5.24,0.98677
5.25,0.98922
5.26,0.99511
5.27,0.99797
5.28,0.98548
5.29,0.98941
5.3,0.98925
5.31,0.99573
5.32,0.99682
5.33,0.99134
5.34,0.99688
5.35,0.99286
5.36,0.99493
5.37,0.98632
5.38,0.99647
5.39,0.99405
5.4,0.99457
5.41,0.99956
5.42,0.99218
5.43,0.99081
5.44,0.99864
5.45,0.99754
5.46,0.99377
5.47,0.98901
5.48,1.0007
5.49,0.99617
5.5,0.99631
5.51,0.99905
5.52,0.99539
5.53,0.99198
5.54,1.0004
5.55,0.99292
5.56,0.99973
5.57,0.99002
5.58,0.98785
5.59,0.99036
5.6,0.99313
5.61,0.99526
5.62,0.9937
5.63,0.98652
5.64,0.99909
5.65,1.0004
5.66,0.99748
5.67,0.9943
5.68,0.99719
5.69,0.99385
5.7,0.99637
5.71,0.99852
5.72,0.99964
5.73,0.99061
5.74,1.0026
5.75,1
5.76,0.99517
5.77,1.0036
5.78,0.99823
5.79,0.99628
5.8,0.99731
5.81,0.99337
5.82,0.99315
5.83,1.0014
5.84,0.99169
5.85,0.99817
5.86,0.9943
5.87,0.99759
5.88,0.9893
5.89,0.99809
5.9,0.99461
5.91,0.99487
5.92,0.9925
5.93,0.99316
5.94,1.0003
5.95,0.99814
5.96,0.99898
5.97,0.99497
5.98,0.99218
5.99,0.99563
6,0.99829
6.01,0.99756
6.02,0.9987
6.03,0.99305
6.04,0.99518
6.05,1.004
6.06,0.9945
6.07,0.99107
6.08,1.0019
6.09,0.9954
6.1,0.99884
6.11,0.99807
6.12,1.002
6.13,0.98951
6.14,0.99679
6.15,1.0033
6.16,1.0034
6.17,0.99702
6.18,0.98923
6.19,1.001
6.2,0.99617
6.21,0.99893
6.22,1.0045
6.23,1.0038
6.24,0.99603
6.25,1.0024
6.26,0.9951
6.27,0.99765
6.28,0.99038
6.29,0.99469
6.3,0.99913
6.31,1.0013
6.32,0.99873
6.33,0.99728
6.34,0.99622
6.35,1.0046
6.36,0.99811
6.37,0.99477
6.38,0.99981
6.39,1.0009
6.4,0.99822
6.41,1.003
6.42,1.0055
6.43,1.009
6.44,1.0044
6.45,1.0026
6.46,1.0021
6.47,0.99736
6.48,0.99967
6.49,1.0026
6.5,1.0058
6.51,1.0025
6.52,0.99601
6.53,0.99133
6.54,1.0031
6.55,1.001
6.56,1.0015
6.57,0.99621
6.58,1.0035
6.59,0.99853
6.6,1.0069
6.61,1.0041
6.62,1.0026
6.63,1.0005
6.64,0.99917
6.65,0.99213
6.66,1.0011
6.67,1.0062
6.68,0.99486
6.69,1.006
6.7,0.99975
6.71,0.99948
6.72,0.99972
6.73,1.0028
6.74,0.99772
6.75,0.99902
6.76,0.99825
6.77,0.9949
6.78,0.99909
6.79,1.0014
6.8,0.99744
6.81,1.004
6.82,0.99481
6.83,0.99884
6.84,0.99152
6.85,1.0062
6.86,1.0044
6.87,1.0061
6.88,1.0018
6.89,0.99209
6.9,1.0018
6.91,0.99483
6.92,0.98991
6.93,1.0065
6.94,1.0012
6.95,1.0039
6.96,1.0029
6.97,1.0037
6.98,1.004
6.99,1.0061
7,0.99948
7.01,0.99425
7.02,0.99239
7.03,1.0011
7.04,0.99885
7.05,1.0013
7.06,0.99591
7.07,1.0007
7.08,0.99366
7.09,1.0045
7.1,0.99953
7.11,1.0037
7.12,1.0031
7.13,1.0001
7.14,0.99798
7.15,1.0024
7.16,1.0077
7.17,1.0041
7.18,0.99446
7.19,1.0004
7.2,1.0017
7.21,0.99809
7.22,1.0041
7.23,0.99818
7.24,0.99565
7.25,0.99574
7.26,1.0014
7.27,1.0003
7.28,0.99714
7.29,0.99865
7.3,1.0044
7.31,0.99259
7.32,0.99992
7.33,1.0024
7.34,0.99602
7.35,0.99958
7.36,0.99729
7.37,0.99718
7.38,1.0052
7.39,1.0022
7.4,0.9995
7.41,1.004
7.42,0.99744
7.43,0.99451
7.44,1.0059
7.45,0.99658
7.46,0.99949
7.47,0.99957
7.48,0.99285
7.49,1.0004
7.5,0.99551
7.51,1.0035
7.52,0.99641
7.53,1.0017
7.54,0.99357
7.55,1.003
7.56,1.0027
7.57,1.0022
7.58,1.0044
7.59,1.0011
7.6,0.99532
7.61,1.0013
7.62,0.99813
7.63,0.99376
7.64,1.001
7.65,1.0048
7.66,1.0064
7.67,0.99692
7.68,1.0018
7.69,0.99735
7.7,1.0024
7.71,0.99816
7.72,0.9995
7.73,1.0009
7.74,0.996
7.75,0.99528
7.76,1.0085
7.77,0.99372
7.78,1.0028
7.79,1.0062
7.8,0.99773
7.81,0.99735
7.82,0.99998
7.83,0.99915
7.84,0.99651
7.85,1.0019
7.86,1.0006
7.87,1.0023
7.88,1.0072
7.89,0.99534
7.9,1.0018
7.91,1.0025
7.92,1.0001
7.93,1.0035
7.94,1.0104
7.95,0.99595
7.96,1.0023
7.97,0.99659
7.98,0.9991
7.99,0.99643
8,1.0041
8.01,0.99867
8.02,1.0048
8.03,1.0003
8.04,0.99433
8.05,0.99679
8.06,1.0018
8.07,0.99628
8.08,1.0066
8.09,1.0021
8.1,1.002
8.11,1.0041
8.12,1.0042
8.13,1.0022
8.14,0.99528
8.15,1.0004
8.16,0.99438
8.17,1.0098
8.18,0.99981
8.19,0.99811
8.2,0.99353
8.21,0.99558
8.22,0.99714
8.23,1.0029
8.24,0.99154
8.25,1.0007
8.26,0.99724
8.27,0.99854
8.28,1.0009
8.29,0.99527
8.3,1.0011
8.31,1.0104
8.32,0.9939
8.33,0.99807
8.34,1.0071
8.35,0.99434
8.36,1.0089
8.37,0.9947
8.38,1.0005
8.39,0.99911
8.4,1.0036
8.41,0.99302
8.42,1.0029
8.43,0.99384
8.44,1.0024
8.45,1.0008
8.46,1.0023
8.47,1.0005
8.48,0.99603
8.49,0.99829
8.5,1.007
8.51,0.99963
8.52,0.9997
8.53,0.99478
8.54,0.99934
8.55,0.99868
8.56,1.0019
8.57,0.99203
8.58,1.0059
8.59,1.0003
8.6,0.99749
8.61,0.99245
8.62,1.0036
8.63,0.997
8.64,0.99873
8.65,1.0068
8.66,1.0005
8.67,1.0013
8.68,1.0003
8.69,1.0003
8.7,0.98981
8.71,1.0045
8.72,0.99714
8.73,1.0014
8.74,0.98987
8.75,0.99457
8.76,0.99542
8.77,1.0013
8.78,1.0026
8.79,0.99891
8.8,0.99861
8.81,0.99419
8.82,1.0056
8.83,1.0012
8.84,0.99669
8.85,0.99892
8.86,1.0047
8.87,1.0006
8.88,0.99558
8.89,1.0041
8.9,0.9902
8.91,0.99889
8.92,1.0013
8.93,0.99529
8.94,1.0045
8.95,1.0005
8.96,0.99971
8.97,1.0086
8.98,1.012
8.99,1.0036
9,0.99806
9.01,1.0073
9.02,0.99897
9.03,1.0115
9.04,0.9962
9.05,1.0004
9.06,0.99806
9.07,0.99278
9.08,1.0003
9.09,0.99847
9.1,0.99723
9.11,1.0008
9.12,1.0014
9.13,1.002
9.14,0.99725
9.15,1.0114
9.16,0.99748
9.17,1.0084
9.18,0.99647
9.19,0.99465
9.2,0.99983
9.21,0.99937
9.22,1.0002
9.23,1.0022
9.24,0.99541
9.25,1.0044
9.26,0.99927
9.27,0.99843
9.28,0.99976
9.29,0.99892
9.3,1.0059
9.31,0.99701
9.32,1.0005
9.33,0.99317
9.34,0.99359
9.35,1.0068
9.36,0.9982
9.37,1.0028
9.38,1.0007
9.39,1.0013
9.4,0.99837
9.41,0.99817
9.42,0.99694
9.43,0.99063
9.44,1.007
9.45,0.99632
9.46,1.0002
9.47,0.99888
9.48,0.99908
9.49,1.0019
9.5,0.996
9.51,0.99955
9.52,0.99788
9.53,0.99305
9.54,1.0037
9.55,0.99888
9.56,0.99792
9.57,0.99798
9.58,0.99676
9.59,0.99106
9.6,0.99791
9.61,1.0018
9.62,1.0024
9.63,1.0024
9.64,1.0061
9.65,0.99615
9.66,1.0049
9.67,0.99883
9.68,1.005
9.69,0.99632
9.7,0.99935
9.71,0.99954
9.72,1.0055
9.73,1.001
9.74,1.0068
9.75,1.0036
9.76,1.0041
9.77,0.99953
9.78,0.99704
9.79,0.99201
9.8,1.0022
9.81,0.99968
9.82,1.0051
9.83,0.99701
9.84,0.99969
9.85,0.99614
9.86,0.9934
9.87,1.0017
9.88,0.99338
9.89,1.009
9.9,1.0003
9.91,1.0075
9.92,0.99825
9.93,1.0007
9.94,1.0025
9.95,1.0099
9.96,1.0021
9.97,0.99937
9.98,0.99759
9.99,1.0011
10,1.0041


==> fig/data/simulated.dat <==
iteration,mean
0,1.4968
0.01,1.4993
0.02,1.4825
0.03,1.4752
0.04,1.4603
0.05,1.454
0.06,1.4507
0.07,1.434
0.08,1.4384
0.09,1.4245
0.1,1.4189
0.11,1.4095
0.12,1.3995
0.13,1.3886
0.14,1.3829
0.15,1.3781
0.16,1.3637
0.17,1.3619
0.18,1.3562
0.19,1.3514
0.2,1.3406
0.21,1.3311
0.22,1.3231
0.23,1.3216
0.24,1.3179
0.25,1.3026
0.26,1.2958
0.27,1.2864
0.28,1.2805
0.29,1.2744
0.3,1.2608
0.31,1.263
0.32,1.2544
0.33,1.2471
0.34,1.2421
0.35,1.2402
0.36,1.2326
0.37,1.2285
0.38,1.2103
0.39,1.2079
0.4,1.2008
0.41,1.1932
0.42,1.1894
0.43,1.1883
0.44,1.1801
0.45,1.1668
0.46,1.1622
0.47,1.1585
0.48,1.1543
0.49,1.1428
0.5,1.1458
0.51,1.135
0.52,1.1261
0.53,1.1279
0.54,1.1175
0.55,1.1072
0.56,1.1061
0.57,1.1015
0.58,1.0949
0.59,1.0897
0.6,1.0884
0.61,1.0788
0.62,1.0739
0.63,1.0672
0.64,1.0634
0.65,1.0565
0.66,1.0535
0.67,1.0525
0.68,1.0423
0.69,1.0376
0.7,1.0349
0.71,1.0258
0.72,1.0305
0.73,1.0208
0.74,1.013
0.75,1.0036
0.76,1.0049
0.77,0.99822
0.78,1.0019
0.79,0.98558
0.8,0.98594
0.81,0.97538
0.82,0.97212
0.83,0.97132
0.84,0.97238
0.85,0.96206
0.86,0.96167
0.87,0.95088
0.88,0.94897
0.89,0.94678
0.9,0.93698
0.91,0.93498
0.92,0.9284
0.93,0.93239
0.94,0.93104
0.95,0.91926
0.96,0.91968
0.97,0.91592
0.98,0.92253
0.99,0.91205
1,0.90068
1.01,0.90841
1.02,0.90051
1.03,0.88432
1.04,0.89337
1.05,0.88766
1.06,0.88008
1.07,0.87643
1.08,0.87019
1.09,0.87866
1.1,0.88182
1.11,0.86501
1.12,0.85811
1.13,0.85682
1.14,0.85738
1.15,0.85116
1.16,0.85246
1.17,0.84963
1.18,0.84634
1.19,0.84437
1.2,0.84045
1.21,0.83884
1.22,0.83795
1.23,0.84075
1.24,0.83002
1.25,0.83103
1.26,0.83046
1.27,0.82556
1.28,0.81904
1.29,0.82164
1.3,0.81923
1.31,0.81591
1.32,0.81076
1.33,0.81532
1.34,0.81052
1.35,0.80453
1.36,0.80736
1.37,0.79841
1.38,0.80228
1.39,0.79297
1.4,0.79675
1.41,0.79008
1.42,0.79451
1.43,0.79638
1.44,0.78967
1.45,0.78488
1.46,0.78295
1.47,0.78461
1.48,0.78091
1.49,0.78107
1.5,0.78641
1.51,0.78128
1.52,0.77644
1.53,0.76798
1.54,0.77475
1.55,0.77608
1.56,0.77161
1.57,0.77528
1.58,0.77209
1.59,0.76776
1.6,0.77031
1.61,0.77107
1.62,0.76625
1.63,0.76046
1.64,0.76245
1.65,0.76442
1.66,0.76496
1.67,0.75438
1.68,0.76269
1.69,0.76454
1.7,0.75331
1.71,0.75578
1.72,0.75585
1.73,0.76162
1.74,0.7515
1.75,0.76049
1.76,0.75279
1.77,0.7565
1.78,0.75049
1.79,0.75007
1.8,0.74697
1.81,0.7498
1.82,0.74451
1.83,0.7533
1.84,0.75184
1.85,0.75263
1.86,0.74701
1.87,0.74613
1.88,0.74174
1.89,0.75168
1.9,0.74556
1.91,0.74679
1.92,0.74827
1.93,0.75479
1.94,0.75054
1.95,0.75031
1.96,0.74454
1.97,0.75096
1.98,0.75126
1.99,0.74831
2,0.74577
2.01,0.74986
2.02,0.74763
2.03,0.75083
2.04,0.75014
2.05,0.75109
2.06,0.74648
2.07,0.75401
2.08,0.75372
2.09,0.75112
2.1,0.7503
2.11,0.75021
2.12,0.74736
2.13,0.75126
2.14,0.74847
2.15,0.74857
2.16,0.75219
2.17,0.74849
2.18,0.7549
2.19,0.75762
2.2,0.75346
2.21,0.75225
2.22,0.75374
2.23,0.75349
2.24,0.75836
2.25,0.75343
2.26,0.76191
2.27,0.75258
2.28,0.75751
2.29,0.76346
2.3,0.75668
2.31,0.76037
2.32,0.76276
2.33,0.75721
2.34,0.76006
2.35,0.76166
2.36,0.75773
2.37,0.76081
2.38,0.75986
2.39,0.76775
2.4,0.75975
2.41,0.76594
2.42,0.76661
2.43,0.77102
2.44,0.77264
2.45,0.77394
2.46,0.77354
2.47,0.76952
2.48,0.77092
2.49,0.77462
2.5,0.77737
2.51,0.77781
2.52,0.77921
2.53,0.77811
2.54,0.77079
2.55,0.7774
2.56,0.78059
2.57,0.78701
2.58,0.78175
2.59,0.788
2.6,0.77944
2.61,0.78717
2.62,0.78269
2.63,0.78488
2.64,0.78308
2.65,0.78277
2.66,0.78904
2.67,0.79202
2.68,0.79071
2.69,0.79445
2.7,0.80028
2.71,0.79591
2.72,0.79928
2.73,0.79942
2.74,0.79628
2.75,0.80415
2.76,0.80189
2.77,0.79742
2.78,0.79997
2.79,0.80488
2.8,0.80108
2.81,0.80617
2.82,0.79988
2.83,0.81179
2.84,0.8122
2.85,0.81604
2.86,0.80395
2.87,0.82047
2.88,0.81823
2.89,0.81874
2.9,0.81869
2.91,0.82182
2.92,0.81565
2.93,0.82065
2.94,0.82133
2.95,0.82232
2.96,0.82413
2.97,0.8301
2.98,0.82782
2.99,0.82648
3,0.83113
3.01,0.84066
3.02,0.83403
3.03,0.84286
3.04,0.83575
3.05,0.84058
3.06,0.83669
3.07,0.83824
3.08,0.84351
3.09,0.84168
3.1,0.84093
3.11,0.84732
3.12,0.84645
3.13,0.84991
3.14,0.84881
3.15,0.8465
3.16,0.85565
3.17,0.85758
3.18,0.85156
3.19,0.85059
3.2,0.84775
3.21,0.84829
3.22,0.85586
3.23,0.85866
3.24,0.86256
3.25,0.85371
3.26,0.86309
3.27,0.86582
3.28,0.85712
3.29,0.86173
3.3,0.86036
3.31,0.85802
3.32,0.86786
3.33,0.86554
3.34,0.86688
3.35,0.86211
3.36,0.8687
3.37,0.87375
3.38,0.87377
3.39,0.87144
3.4,0.87836
3.41,0.87381
3.42,0.8724
3.43,0.88223
3.44,0.87867
3.45,0.88591
3.46,0.88994
3.47,0.88798
3.48,0.8844
3.49,0.89042
3.5,0.88916
3.51,0.88332
3.52,0.88692
3.53,0.89993
3.54,0.8923
3.55,0.89717
3.56,0.89461
3.57,0.90501
3.58,0.8871
3.59,0.89555
3.6,0.89504
3.61,0.89664
3.62,0.89967
3.63,0.90045
3.64,0.89988
3.65,0.90225
3.66,0.9033
3.67,0.91059
3.68,0.9049
3.69,0.90767
3.7,0.90857
3.71,0.90805
3.72,0.91441
3.73,0.90895
3.74,0.91778
3.75,0.92006
3.76,0.91387
3.77,0.92536
3.78,0.91171
3.79,0.91899
3.8,0.91634
3.81,0.92362
3.82,0.92292
3.83,0.91857
3.84,0.92459
3.85,0.93239
3.86,0.92305
3.87,0.92764
3.88,0.92257
3.89,0.9231
3.9,0.91799
3.91,0.92652
3.92,0.93042
3.93,0.93387
3.94,0.9303
3.95,0.92624
3.96,0.92842
3.97,0.93017
3.98,0.93454
3.99,0.94125
4,0.94009
4.01,0.93365
4.02,0.94097
4.03,0.93846
4.04,0.94357
4.05,0.94465
4.06,0.94157
4.07,0.94127
4.08,0.94157
4.09,0.94217
4.1,0.94789
4.11,0.94391
4.12,0.93954
4.13,0.94641
4.14,0.94431
4.15,0.94803
4.16,0.95023
4.17,0.95007
4.18,0.94873
4.19,0.95121
4.2,0.9518
4.21,0.95578
4.22,0.95283
4.23,0.95186
4.24,0.95429
4.25,0.94703
4.26,0.94534
4.27,0.95884
4.28,0.95009
4.29,0.9613
4.3,0.96089
4.31,0.95474
4.32,0.95873
4.33,0.96126
4.34,0.9592
4.35,0.96119
4.36,0.96788
4.37,0.95702
4.38,0.96962
4.39,0.96038
4.4,0.96201
4.41,0.95564
4.42,0.97014
4.43,0.96417
4.44,0.96608
4.45,0.96888
4.46,0.97166
4.47,0.974
4.48,0.96431
4.49,0.96667
4.5,0.96483
4.51,0.96743
4.52,0.96492
4.53,0.97499
4.54,0.97071
4.55,0.96936
4.56,0.9668
4.57,0.9664
4.58,0.97115
4.59,0.95843
4.6,0.97354
4.61,0.97824
4.62,0.97504
4.63,0.96933
4.64,0.97552
4.65,0.96888
4.66,0.97258
4.67,0.9782
4.68,0.97653
4.69,0.97858
4.7,0.9826
4.71,0.98281
4.72,0.97381
4.73,0.97547
4.74,0.97271
4.75,0.98427
4.76,0.97726
4.77,0.98299
4.78,0.97473
4.79,0.97989
4.8,0.97875
4.81,0.97525
4.82,0.98119
4.83,0.98142
4.84,0.9765
4.85,0.99024
4.86,0.97844
4.87,0.98792
4.88,0.98514
4.89,0.98361
4.9,0.97571
4.91,0.98244
4.92,0.98177
4.93,0.98045
4.94,0.98477
4.95,0.98655
4.96,0.98683
4.97,0.98591
4.98,0.98262
4.99,0.98978
5,0.98293
5.01,0.9845
5.02,0.99159
5.03,0.98316
5.04,0.99063
5.05,0.9896
5.06,0.98697
5.07,0.9886
5.08,0.98695
5.09,0.98713
5.1,0.97822
5.11,0.99398
5.12,0.98456
5.13,0.98534
5.14,0.98226
5.15,0.99577
5.16,0.99196
5.17,0.98551
5.18,0.98671
5.19,0.98612
5.2,0.99393
5.21,0.98339
5.22,0.98808
5.23,0.9844
5.24,0.98677
5.25,0.98922
5.26,0.99511
5.27,0.99797
5.28,0.98548
5.29,0.98941
5.3,0.98925
5.31,0.99573
5.32,0.99682
5.33,0.99134
5.34,0.99688
5.35,0.99286
5.36,0.99493
5.37,0.98632
5.38,0.99647
5.39,0.99405
5.4,0.99457
5.41,0.99956
5.42,0.99218
5.43,0.99081
5.44,0.99864
5.45,0.99754
5.46,0.99377
5.47,0.98901
5.48,1.0007
5.49,0.99617
5.5,0.99631
5.51,0.99905
5.52,0.99539
5.53,0.99198
5.54,1.0004
5.55,0.99292
5.56,0.99973
5.57,0.99002
5.58,0.98785
5.59,0.99036
5.6,0.99313
5.61,0.99526
5.62,0.9937
5.63,0.98652
5.64,0.99909
5.65,1.0004
5.66,0.99748
5.67,0.9943
5.68,0.99719
5.69,0.99385
5.7,0.99637
5.71,0.99852
5.72,0.99964
5.73,0.99061
5.74,1.0026
5.75,1
5.76,0.99517
5.77,1.0036
5.78,0.99823
5.79,0.99628
5.8,0.99731
5.81,0.99337
5.82,0.99315
5.83,1.0014
5.84,0.99169
5.85,0.99817
5.86,0.9943
5.87,0.99759
5.88,0.9893
5.89,0.99809
5.9,0.99461
5.91,0.99487
5.92,0.9925
5.93,0.99316
5.94,1.0003
5.95,0.99814
5.96,0.99898
5.97,0.99497
5.98,0.99218
5.99,0.99563
6,0.99829
6.01,0.99756
6.02,0.9987
6.03,0.99305
6.04,0.99518
6.05,1.004
6.06,0.9945
6.07,0.99107
6.08,1.0019
6.09,0.9954
6.1,0.99884
6.11,0.99807
6.12,1.002
6.13,0.98951
6.14,0.99679
6.15,1.0033
6.16,1.0034
6.17,0.99702
6.18,0.98923
6.19,1.001
6.2,0.99617
6.21,0.99893
6.22,1.0045
6.23,1.0038
6.24,0.99603
6.25,1.0024
6.26,0.9951
6.27,0.99765
6.28,0.99038
6.29,0.99469
6.3,0.99913
6.31,1.0013
6.32,0.99873
6.33,0.99728
6.34,0.99622
6.35,1.0046
6.36,0.99811
6.37,0.99477
6.38,0.99981
6.39,1.0009
6.4,0.99822
6.41,1.003
6.42,1.0055
6.43,1.009
6.44,1.0044
6.45,1.0026
6.46,1.0021
6.47,0.99736
6.48,0.99967
6.49,1.0026
6.5,1.0058
6.51,1.0025
6.52,0.99601
6.53,0.99133
6.54,1.0031
6.55,1.001
6.56,1.0015
6.57,0.99621
6.58,1.0035
6.59,0.99853
6.6,1.0069
6.61,1.0041
6.62,1.0026
6.63,1.0005
6.64,0.99917
6.65,0.99213
6.66,1.0011
6.67,1.0062
6.68,0.99486
6.69,1.006
6.7,0.99975
6.71,0.99948
6.72,0.99972
6.73,1.0028
6.74,0.99772
6.75,0.99902
6.76,0.99825
6.77,0.9949
6.78,0.99909
6.79,1.0014
6.8,0.99744
6.81,1.004
6.82,0.99481
6.83,0.99884
6.84,0.99152
6.85,1.0062
6.86,1.0044
6.87,1.0061
6.88,1.0018
6.89,0.99209
6.9,1.0018
6.91,0.99483
6.92,0.98991
6.93,1.0065
6.94,1.0012
6.95,1.0039
6.96,1.0029
6.97,1.0037
6.98,1.004
6.99,1.0061
7,0.99948
7.01,0.99425
7.02,0.99239
7.03,1.0011
7.04,0.99885
7.05,1.0013
7.06,0.99591
7.07,1.0007
7.08,0.99366
7.09,1.0045
7.1,0.99953
7.11,1.0037
7.12,1.0031
7.13,1.0001
7.14,0.99798
7.15,1.0024
7.16,1.0077
7.17,1.0041
7.18,0.99446
7.19,1.0004
7.2,1.0017
7.21,0.99809
7.22,1.0041
7.23,0.99818
7.24,0.99565
7.25,0.99574
7.26,1.0014
7.27,1.0003
7.28,0.99714
7.29,0.99865
7.3,1.0044
7.31,0.99259
7.32,0.99992
7.33,1.0024
7.34,0.99602
7.35,0.99958
7.36,0.99729
7.37,0.99718
7.38,1.0052
7.39,1.0022
7.4,0.9995
7.41,1.004
7.42,0.99744
7.43,0.99451
7.44,1.0059
7.45,0.99658
7.46,0.99949
7.47,0.99957
7.48,0.99285
7.49,1.0004
7.5,0.99551
7.51,1.0035
7.52,0.99641
7.53,1.0017
7.54,0.99357
7.55,1.003
7.56,1.0027
7.57,1.0022
7.58,1.0044
7.59,1.0011
7.6,0.99532
7.61,1.0013
7.62,0.99813
7.63,0.99376
7.64,1.001
7.65,1.0048
7.66,1.0064
7.67,0.99692
7.68,1.0018
7.69,0.99735
7.7,1.0024
7.71,0.99816
7.72,0.9995
7.73,1.0009
7.74,0.996
7.75,0.99528
7.76,1.0085
7.77,0.99372
7.78,1.0028
7.79,1.0062
7.8,0.99773
7.81,0.99735
7.82,0.99998
7.83,0.99915
7.84,0.99651
7.85,1.0019
7.86,1.0006
7.87,1.0023
7.88,1.0072
7.89,0.99534
7.9,1.0018
7.91,1.0025
7.92,1.0001
7.93,1.0035
7.94,1.0104
7.95,0.99595
7.96,1.0023
7.97,0.99659
7.98,0.9991
7.99,0.99643
8,1.0041
8.01,0.99867
8.02,1.0048
8.03,1.0003
8.04,0.99433
8.05,0.99679
8.06,1.0018
8.07,0.99628
8.08,1.0066
8.09,1.0021
8.1,1.002
8.11,1.0041
8.12,1.0042
8.13,1.0022
8.14,0.99528
8.15,1.0004
8.16,0.99438
8.17,1.0098
8.18,0.99981
8.19,0.99811
8.2,0.99353
8.21,0.99558
8.22,0.99714
8.23,1.0029
8.24,0.99154
8.25,1.0007
8.26,0.99724
8.27,0.99854
8.28,1.0009
8.29,0.99527
8.3,1.0011
8.31,1.0104
8.32,0.9939
8.33,0.99807
8.34,1.0071
8.35,0.99434
8.36,1.0089
8.37,0.9947
8.38,1.0005
8.39,0.99911
8.4,1.0036
8.41,0.99302
8.42,1.0029
8.43,0.99384
8.44,1.0024
8.45,1.0008
8.46,1.0023
8.47,1.0005
8.48,0.99603
8.49,0.99829
8.5,1.007
8.51,0.99963
8.52,0.9997
8.53,0.99478
8.54,0.99934
8.55,0.99868
8.56,1.0019
8.57,0.99203
8.58,1.0059
8.59,1.0003
8.6,0.99749
8.61,0.99245
8.62,1.0036
8.63,0.997
8.64,0.99873
8.65,1.0068
8.66,1.0005
8.67,1.0013
8.68,1.0003
8.69,1.0003
8.7,0.98981
8.71,1.0045
8.72,0.99714
8.73,1.0014
8.74,0.98987
8.75,0.99457
8.76,0.99542
8.77,1.0013
8.78,1.0026
8.79,0.99891
8.8,0.99861
8.81,0.99419
8.82,1.0056
8.83,1.0012
8.84,0.99669
8.85,0.99892
8.86,1.0047
8.87,1.0006
8.88,0.99558
8.89,1.0041
8.9,0.9902
8.91,0.99889
8.92,1.0013
8.93,0.99529
8.94,1.0045
8.95,1.0005
8.96,0.99971
8.97,1.0086
8.98,1.012
8.99,1.0036
9,0.99806
9.01,1.0073
9.02,0.99897
9.03,1.0115
9.04,0.9962
9.05,1.0004
9.06,0.99806
9.07,0.99278
9.08,1.0003
9.09,0.99847
9.1,0.99723
9.11,1.0008
9.12,1.0014
9.13,1.002
9.14,0.99725
9.15,1.0114
9.16,0.99748
9.17,1.0084
9.18,0.99647
9.19,0.99465
9.2,0.99983
9.21,0.99937
9.22,1.0002
9.23,1.0022
9.24,0.99541
9.25,1.0044
9.26,0.99927
9.27,0.99843
9.28,0.99976
9.29,0.99892
9.3,1.0059
9.31,0.99701
9.32,1.0005
9.33,0.99317
9.34,0.99359
9.35,1.0068
9.36,0.9982
9.37,1.0028
9.38,1.0007
9.39,1.0013
9.4,0.99837
9.41,0.99817
9.42,0.99694
9.43,0.99063
9.44,1.007
9.45,0.99632
9.46,1.0002
9.47,0.99888
9.48,0.99908
9.49,1.0019
9.5,0.996
9.51,0.99955
9.52,0.99788
9.53,0.99305
9.54,1.0037
9.55,0.99888
9.56,0.99792
9.57,0.99798
9.58,0.99676
9.59,0.99106
9.6,0.99791
9.61,1.0018
9.62,1.0024
9.63,1.0024
9.64,1.0061
9.65,0.99615
9.66,1.0049
9.67,0.99883
9.68,1.005
9.69,0.99632
9.7,0.99935
9.71,0.99954
9.72,1.0055
9.73,1.001
9.74,1.0068
9.75,1.0036
9.76,1.0041
9.77,0.99953
9.78,0.99704
9.79,0.99201
9.8,1.0022
9.81,0.99968
9.82,1.0051
9.83,0.99701
9.84,0.99969
9.85,0.99614
9.86,0.9934
9.87,1.0017
9.88,0.99338
9.89,1.009
9.9,1.0003
9.91,1.0075
9.92,0.99825
9.93,1.0007
9.94,1.0025
9.95,1.0099
9.96,1.0021
9.97,0.99937
9.98,0.99759
9.99,1.0011
10,1.0041

